The Relationship Between Simulated Sub-Millimeter and Near-Infrared Images of Sagittarius A* from a Magnetically Arrested Black Hole Accretion Flow

Sagittarius A* (Sgr A*), the supermassive black hole at the center of the Milky Way, undergoes large-amplitude near-infrared (NIR) flares that can coincide with the continuous rotation of the NIR emission region. One promising explanation for this observed NIR behavior is a magnetic flux eruption, which occurs in three-dimensional General Relativistic Magneto-Hydrodynamic (3D GRMHD) simulations of magnetically arrested accretion flows. After running two-temperature 3D GRMHD simulations, where the electron temperature is evolved self-consistently along with the gas temperature, it is possible to calculate ray-traced images of the synchotron emission from thermal electrons in the accretion flow. Changes in the gas dominated ($\sigma=b^2/2\rho<1$) regions of the accretion flow during a magnetic flux eruption reproduce the NIR flaring and NIR emission region rotation of Sgr A* with durations consistent with observation. In this paper, we demonstrate that these models also predict that large (1.5x - 2x) size increases of the sub-millimeter (sub-mm) and millimeter (mm) emission region follow most NIR flares by 20 - 50 minutes. These size increases occur across a wide parameter space of black hole spin ($a=0.3,0.5,-0.5,0.9375$) and initial tilt angle between the accretion flow and black hole spin axes $\theta_0$ ($\theta_0=0^{\circ}$, $16^{\circ}$, $30^{\circ}$). We also calculate the sub-mm polarization angle rotation and the shift of the sub-mm spectral index from zero to -0.8 during a prominent NIR flare in our high spin ($a=0.9375$) simulation. We show that, during a magnetic flux eruption, a large ($\sim10r_g$), magnetically dominated $(\sigma>1)$, low density, and high temperature ``bubble'' forms in the accretion flow. The drop in density inside the bubble and additional electron heating in accretion flow between 15$r_g$ - 25$r_g$ leads to a sub-mm size increase in corresponding images.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
